Lost and Found: Stopping Bluetooth Finders from Leaking Private Information

A Bluetooth finder is a small battery-powered device that can be attached to important items such as bags, keychains, or bikes. The finder maintains a Bluetooth connection with the user's phone, and the user is notified immediately on connection loss. We provide the first comprehensive security and privacy analysis of current commercial Bluetooth finders. Our analysis reveals several significant security vulnerabilities in those products concerning mobile applications and the corresponding backend services in the cloud. We also show that all analyzed cloud-based products leak more private data than required for their respective cloud services. Overall, there is a big market for Bluetooth finders, but none of the existing products is privacy-friendly. We close this gap by designing and implementing PrivateFind, which ensures locations of the user are never leaked to third parties. It is designed to run on similar hardware as existing finders, allowing vendors to update their systems using PrivateFind.

==> notes.txt <==
In general, the "id"-related lifecycle is not yet fully clear.
- For the simple method:
  - Why is id needed at all? It is not used in the normal communication
with the device, or the recovery when lost, no?

We need it for the lost finder search (corrected that part of the protocol)

Registration: server_id to associate mf-key
Finding: random_id, which is the same but rotated

We can solve this with one ID if the random_ID rotates with the e2e-key.
Name them individually even if they are derived from the same ID!


- For the extended method:
  - I understand "mf-key" is per finder, so the server needs to have a
list of (id, mf-key) tuples. But how does the server know which mf-key
to use in "Enc(mf-key, setup-key)"? The "id" is not sent to the server
at this point, you mention it will only be released by the finder as
part of the setup protocol. Where is the "The finder’s id is only
transmitted if it is in setup mode." requirement coming from? I think
you will have to let the finder send its ID upon button press (which
implies owner consent, implicitly assuming no other attacker present).

  - why does "id" need to be stored on the server together with the
token? I thought the token is essentially just a DoS protection
mechanism (shut down excessive queries by particular token). Can
multiple tokens be stored for one id?

Okay, just store the token without ID.
Token were also ment for authentication, but now DoS protection only.
(check that again in the text)

  - again, why does "id" need to be stored in the app? It does not seem
to be required in any protocol.

For the identity rotation (fix this in the text)

Related to this:
- Figure 4 currently does not mention the query by the owner to the
server. That will include (token,[mac_1, mac_2, ... , mac_i]), right?
(for random mac addresses). No need for id, right?

ask(list random_id), optional: token, which is not associated to id
the server would have the possibility to map the token and the id (we cannot control this, so this is a privacy loss! dos vs. privacy)

- "Depending on the smartphone’s Bluetooth stack, the IRK might
not be accessible by the app". Are the actual cases where IRK is
available to the app? The current phrasing could be interpreted as if
there aren't any. Is it a relistic assumption to be able to obtain the
IRK in the app?

ID besser als MAC weil keine Ahnung ob man MAC ändern kann (bei nRF schon). 

- "Ownership is proven similar to the simple protocol variant." Similar
is not the same as "in the same way". You mean "same way", correct? As I
don't see a difference in the "press button to claim" mechanism.


-----



figure 3:
add id on "select device" in the figure in 3a and 3b. -> done


explicitly say what an id is. that it is hardcoded and also there after reset. could be an uuid. add arrow to figure 3.
explicitly say that "proving ownership" == setup mode. == local anonymous initalization == ... usw.
id_init is hardcoded, also say that.
-> what is setup mode? end of manufacturing requirements.

"to improve privacy" -> was ist privacy? was ist anonymous?

- never reveal gps position to server
- aber noch andere ziele wie tokens: dos resilience.
genauer sagen welche properties und ob die da sind.

access token löschen?
ist ja auch komplementär zu privacy.
damit passt setup-response, dh unterer teil von 3b fällt komplett weg.

